Gaussian Processes with State-Dependent Noise for Stochastic Control

This paper considers a stochastic control framework, in which the residual model uncertainty of the dynamical system is learned using a Gaussian Process (GP). In the proposed formulation, the residual model uncertainty consists of a nonlinear function and state-dependent noise. The proposed formulation uses a posterior-GP to approximate the residual model uncertainty and a prior-GP to account for state-dependent noise. The two GPs are interdependent and are thus learned jointly using an iterative algorithm. Theoretical properties of the iterative algorithm are established. Advantages of the proposed state-dependent formulation include (i) faster convergence of the GP estimate to the unknown function as the GP learns which data samples are more trustworthy and (ii) an accurate estimate of state-dependent noise, which can, e.g., be useful for a controller or decision-maker to determine the uncertainty of an action. Simulation studies highlight these two advantages.

==> data/convOracleGP.txt <==
1	5.79881369122455
2	5.55775776674541
3	5.20834841100485
4	5.09459719089842
5	4.95359250413823
6	4.87026425257244
7	4.81842542933559
8	4.76710558807594
9	4.71144490396667
10	4.57022463232683
11	4.56113418536632
12	4.40664243680967
13	4.32362086514983
14	4.32758352070500
15	4.14632248907997
16	4.18386038799354
17	4.17783831152558
18	4.09471709628291
19	4.03058239460018
20	3.94868929613441
21	3.92365558761215
22	3.87324585963347
23	3.83300386873520
24	3.82641071698116
25	3.76688944272176
26	3.75958068733595
27	3.72083053626779
28	3.63718766895108
29	3.61770637674456
30	3.62014242636452
31	3.57935936829014
32	3.54497250845747
33	3.53192418205583
34	3.47807186056599
35	3.46050405082376
36	3.42808658128334
37	3.40922892977526
38	3.41323997954225
39	3.38178637501744
40	3.34800826426657
41	3.32026169329927
42	3.30935390570909
43	3.33623550546154
44	3.31224264568769
45	3.26543357581976
46	3.29967055302925
47	3.30358400070005
48	3.23481164910534
49	3.20981142553062
50	3.18624301727583
51	3.16973151815343
52	3.12324508918579
53	3.10207903142764
54	3.08084348102050
55	3.06901877707495
56	3.10689600643427
57	3.07898161356572
58	3.06555184687688
59	3.05111238984907
60	3.05268764905187
61	3.02566008784073
62	3.00738810491385
63	3.01719074984476
64	2.98294813023579
65	2.98330525701040
66	2.92501716387402
67	2.92995640331270
68	2.93855467245308
69	2.93363317692457
70	2.88043112965325
71	2.87520314295149
72	2.84165060767237
73	2.84381379763070
74	2.84960651408243
75	2.81416896051160
76	2.80561861887226
77	2.80711133110486
78	2.80673639793170
79	2.80416834445274
80	2.79517905276249
81	2.79639878071342
82	2.78536310537989
83	2.77524635828804
84	2.77999780111907
85	2.75522605332986
86	2.75533659124282
87	2.76209480739003
88	2.75068360151532
89	2.73486726078760
90	2.70135833732403
91	2.68780662006322
92	2.68767055403317
93	2.67563947076728
94	2.64935767208073
95	2.64460643567369
96	2.63501098033623
97	2.65140291059365
98	2.64257810080283
99	2.64547209044136
100	2.61394173912794
101	2.57553088349563
102	2.56266448552678
103	2.56507962211558
104	2.56612337297749
105	2.56417442381982
106	2.54364598807180
107	2.54967136752524
108	2.52567752805714
109	2.53218405566355
110	2.54701728107249
111	2.54153304574399
112	2.52799060165435
113	2.51647481853792
114	2.50380843611437
115	2.48793901030305
116	2.48074797360437
117	2.47419474162687
118	2.48090093203442
119	2.46010516653325
120	2.45661604864824
121	2.44922511955300
122	2.45187213650391
123	2.44774488618087
124	2.42170318362072
125	2.41088010974531
126	2.38929033121952
127	2.38268345470453
128	2.39362014199666
129	2.38555375441194
130	2.37505467375165
131	2.37791249910991
132	2.34837537700395
133	2.34723353030690
134	2.33860076199794
135	2.30704327098318
136	2.31272192142777
137	2.28601705930941
138	2.28815999944927
139	2.29847954505522
140	2.28448316975855
141	2.29084705563621
142	2.28814977029057
143	2.25833638397344
144	2.24407855132243
145	2.24643260335303
146	2.25018425829714
147	2.25783673719765
148	2.24223282172645
149	2.23725657430611
150	2.24437222640662
151	2.26857095216855
152	2.26056118253532
153	2.23535790564097
154	2.21581721157997
155	2.20067531382740
156	2.21054651118453
157	2.22514139626979
158	2.20943520139427
159	2.20627362985506
160	2.20112095722974
161	2.20180574730157
162	2.21876019742543
163	2.22098480041003
164	2.23020825459211
165	2.19993670912376
166	2.18425241777358
167	2.20453746060914
168	2.19462678186052
169	2.17369508116280
170	2.17752511112759
171	2.18025046419222
172	2.16857427621501
173	2.13335712781029
174	2.13243993575734
175	2.13703996879005
176	2.14189675992541
177	2.14449739995105
178	2.12087126538726
179	2.11201337022557
180	2.10792968002114
181	2.11691038990647
182	2.12991010048833
183	2.13380939627747
184	2.12441044134424
185	2.11699985291244
186	2.10781671442343
187	2.11714345415520
188	2.11706543884197
189	2.10164714684569
190	2.09946284192175
191	2.08417357562929
192	2.08466290233486
193	2.07937699220323
194	2.08028477570344
195	2.08659233311799
196	2.06997468709886
197	2.05255308653617
198	2.05576408645842
199	2.04039661762171
200	2.03892883971999
201	2.05492766816854
202	2.04973099155483
203	2.05120078679197
204	2.05278240733057
205	2.04136393084705
206	2.01631763310091
207	2.01347941362938
208	2.01717882429289
209	2.02937784805230
210	2.04366693860687
211	2.04438373635322
212	2.02702896740401
213	2.02032316711412
214	2.02213150822869
215	2.02091485722060
216	2.02406002517734
217	2.01552755544399
218	2.00376165629070
219	2.00190754511771
220	2.00394191533250
221	2.00747365018632
222	2.00420987439745
223	1.99446054249792
224	1.98995187308233
225	1.98634304233614
226	1.98715814697251
227	1.98924447761932
228	1.99053981251750
229	1.98815197819663
230	1.97969311532436
231	1.95838917600532
232	1.95361753277209
233	1.96193173381641
234	1.96558553431171
235	1.95277628854444
236	1.94806019423269
237	1.92302819450092
238	1.92584486534497
239	1.91870777605150
240	1.92156591381041
241	1.93632694823710
242	1.93242727570445
243	1.93194203989322
244	1.94211418063976
245	1.92344991238104
246	1.92473483141689
247	1.93477883375616
248	1.93459004451895
249	1.90686935966292
250	1.90594265441764
251	1.88722222815401
252	1.90315680185307
253	1.90719478699582
254	1.90439221076271
255	1.90282123012384
256	1.89769367272738
257	1.89119801056863
258	1.89989832552132
259	1.91192091012371
260	1.91653724162950
261	1.90019854934340
262	1.90222314679565
263	1.90938234048560
264	1.90075738042929
265	1.88462464147593
266	1.87794125865531
267	1.88093431371259
268	1.87434793171265
269	1.87136053084194
270	1.87404945644305
271	1.86553995113442
272	1.86504092433417
273	1.85828143545012
274	1.84489693952840
275	1.83828280626545
276	1.84216702202299
277	1.84017999751951
278	1.84203317975825
279	1.83931166404338
280	1.84560502853194
281	1.84172389392272
282	1.82231812407392
283	1.82093863488185
284	1.83068215415918
285	1.82024782746777
286	1.82721865041953
287	1.82696463282799
288	1.82165165580418
289	1.82396284283077
290	1.81780867412461
291	1.80973433920365
292	1.78688945459821
293	1.79050252654897
294	1.79426716433423
295	1.79854005169461
296	1.80419248865285
297	1.80139347634641
298	1.79575842835719
299	1.78401215219821
300	1.78144858330829
301	1.78217716674449
302	1.78185916922846
303	1.77363854840386
304	1.77315601908436
305	1.77422286714700
306	1.77647686387069
307	1.78005970655027
308	1.77980092855492
309	1.77372736039588
310	1.77199564439802
311	1.77336401829615
312	1.79479736007136
313	1.77640341840660
314	1.79603023554353
315	1.79303746857519
316	1.77725441257058
317	1.74577040332280
318	1.74288220769851
319	1.73785516062254
320	1.74618119427228
321	1.74014954123226
322	1.74347412418604
323	1.73982985178434
324	1.73221391509049
325	1.72639098962657
326	1.73990079319633
327	1.73591364070544
328	1.73220456594585
329	1.72990987061878
330	1.73015699871864
331	1.73842879449584
332	1.73846500188990
333	1.72943832913880
334	1.72629291888621
335	1.72317897572583
336	1.72576525011636
337	1.72437875828572
338	1.71346903093839
339	1.71712909309603
340	1.72130023762494
341	1.71943622863351
342	1.70235953351495
343	1.71045566130447
344	1.69947456626901
345	1.70177916401483
346	1.69913125350367
347	1.69161645533615
348	1.69093919470532
349	1.70303464381188
350	1.69055928991423
351	1.68497036791520
352	1.67841915293663
353	1.66701084483645
354	1.66950180575006
355	1.66249785858600
356	1.66524493862875
357	1.66793211831134
358	1.67632581368410
359	1.67512563025025
360	1.66525123007158
361	1.66753133566615
362	1.67006496229215
363	1.66675606872635
364	1.65442401948893
365	1.64424101500487
366	1.63601323609785
367	1.64466990371762
368	1.65126500603550
369	1.64713544247397
370	1.64812241369216
371	1.64348688354678
372	1.62869236833631
373	1.64217479368779
374	1.64246221985866
375	1.63959797577970
376	1.64542576735495
377	1.64605370509959
378	1.64365623212432
379	1.64107534208879
380	1.63904188582868
381	1.62528032323842
382	1.62597970598359
383	1.62478857266069
384	1.62632702544738
385	1.61897415233936
386	1.61814234042294
387	1.61310117750171
388	1.62615575083614
389	1.61620957707886
390	1.61404481230054
391	1.61221837684912
392	1.60490337387880
393	1.60012787777523
394	1.58640140650270
395	1.58930109340119
396	1.58987941567762
397	1.58716819482660
398	1.57459103884857
399	1.57948662139182
400	1.57785053170186
401	1.56968748531593
402	1.58357122555928
403	1.57030884976954
404	1.56837092863952
405	1.56696270807098
406	1.56469616155960
407	1.55917084033729
408	1.56898244303214
409	1.57007139991311
410	1.55931848521204
411	1.56151918389613
412	1.55169435100931
413	1.55376714283824
414	1.55634452726106
415	1.55836375848053
416	1.55198686235519
417	1.55107512564675
418	1.54850160495910
419	1.55120679206200
420	1.54477917889162
421	1.55619437701244
422	1.55330963551160
423	1.55254132186621
424	1.54595568533727
425	1.54649864784572
426	1.54744432865802
427	1.54743574290055
428	1.54541533151173
429	1.53515456427064
430	1.53374715290985
431	1.53624961732458
432	1.53493396004923
433	1.53923278110674
434	1.53313869733879
435	1.54011855622493
436	1.52795339000115
437	1.53200981504305
438	1.53440368940594
439	1.53808685989649
440	1.53668153860213
441	1.53320257718552
442	1.54286941960858
443	1.53346814918648
444	1.54369088203722
445	1.54659199746421
446	1.55806770518876
447	1.55433519317414
448	1.55298114392464
449	1.54907699721150
450	1.54677245260125
451	1.55117236691467
452	1.53980426828650
453	1.54957560141091
454	1.53816150606979
455	1.53310825793048
456	1.53014860905139
457	1.53473009960978
458	1.53709806799805
459	1.53131885972839
460	1.53337056457871
461	1.52936583837700
462	1.53216103302606
463	1.53162880068541
464	1.52643357593351
465	1.52581790175126
466	1.52708559795020
467	1.50365070533832
468	1.49793831150175
469	1.50024936683060
470	1.50430264044359
471	1.50303004822779
472	1.51211148152107
473	1.50239648013510
474	1.50608517435422
475	1.51074695469998
476	1.50357708371072
477	1.50645245011608
478	1.50316601484490
479	1.50871427940129
480	1.49386207557843
481	1.49176811757455
482	1.49239296716908
483	1.48980098530175
484	1.48859989854337
485	1.48697718779583
486	1.50121625258976
487	1.49080541218757
488	1.48472291682393
489	1.48208284933161
490	1.48566308891313
491	1.47896004673856
492	1.47510853116697
493	1.46544890623920
494	1.46339417809367
495	1.46335959732484
496	1.46330547447212
497	1.45330428752690
498	1.45050505592397
499	1.46084440531732
500	1.46757327500868

==> data/convProposedGP.txt <==
1	5.75706366808755
2	5.51962828271642
3	5.48919448805796
4	5.33156956736772
5	5.23003096867451
6	5.22551302754745
7	5.35520235899352
8	5.30661634195047
9	5.30940731752617
10	5.09464096472329
11	5.02963594626094
12	5.06042237130304
13	4.94831851511187
14	4.86762759448680
15	4.83667920494375
16	4.72932011924594
17	4.65239261978833
18	4.57527883028818
19	4.53627453591008
20	4.50323157414960
21	4.35238127386735
22	4.27471350314492
23	4.23797965459015
24	4.22554743775983
25	4.15338246617062
26	4.17548069489663
27	4.17287894468823
28	4.13069123917669
29	4.13033382877542
30	4.06515526050682
31	4.04107855170775
32	4.01088926696919
33	3.94594073618980
34	3.89318971400646
35	3.85773846599046
36	3.83963316461809
37	3.79305707543449
38	3.81465423462910
39	3.76277572995451
40	3.75155445864969
41	3.75140579064590
42	3.68456514531567
43	3.65713387775815
44	3.62339111373864
45	3.58437632519907
46	3.49703555236330
47	3.48812423967186
48	3.52721187555243
49	3.51522661966333
50	3.52154232755367
51	3.50737566076794
52	3.47323637484968
53	3.45382042501107
54	3.43445987405273
55	3.41537763369096
56	3.39188968514051
57	3.32462907786552
58	3.31214320646982
59	3.33727943589180
60	3.30748601242357
61	3.29273649103271
62	3.31665066929418
63	3.26463678362917
64	3.24317053926076
65	3.21797040930437
66	3.18265239028829
67	3.14302058318380
68	3.16133899286398
69	3.14876240810320
70	3.14068666197017
71	3.10987136054127
72	3.08360040979149
73	3.04972493269230
74	3.04576879296041
75	3.04362422551594
76	3.01956612820274
77	3.01234821928787
78	3.02856805133326
79	3.02461059461243
80	3.01729450888077
81	2.97345403373048
82	2.96569995164310
83	2.91682253327184
84	2.90840693447448
85	2.87966649451518
86	2.88607508031765
87	2.88575040716613
88	2.88772304128549
89	2.87770443794361
90	2.82369310505922
91	2.78242916757708
92	2.78867506757221
93	2.75407672820866
94	2.74490982872262
95	2.76931926483367
96	2.77810598002432
97	2.77303586711131
98	2.77754972938491
99	2.73542019687071
100	2.74266703865579
101	2.70327521956225
102	2.68595138964892
103	2.71874735244922
104	2.69509725528629
105	2.70753848847638
106	2.70004727880129
107	2.68336984690972
108	2.69026145470465
109	2.70211467267646
110	2.64270413872618
111	2.63370115171344
112	2.63371226777503
113	2.63937603204341
114	2.61144817903520
115	2.60833477067013
116	2.57023989344420
117	2.55165891244681
118	2.53312065786217
119	2.53035564971825
120	2.51626701326804
121	2.53265245296976
122	2.55821855763838
123	2.55280314524786
124	2.54407870711450
125	2.53371732151995
126	2.52640382059139
127	2.46593689930190
128	2.48520351332793
129	2.48156543105082
130	2.46528238963744
131	2.47005290545600
132	2.47705926800108
133	2.45376323427994
134	2.45202457089357
135	2.42851342186474
136	2.42614763062457
137	2.40593735353172
138	2.40160441741867
139	2.38296090421398
140	2.37309874532871
141	2.39562771083434
142	2.35823261347062
143	2.34958189588322
144	2.35423389561695
145	2.34427432254553
146	2.34411501632761
147	2.34862756094712
148	2.33028602897300
149	2.32827006696032
150	2.30724928839711
151	2.29173687562570
152	2.26748862583465
153	2.26484698065866
154	2.25265145340832
155	2.23860696681600
156	2.24475022534904
157	2.25064263406024
158	2.23532419337037
159	2.22878268622672
160	2.25756099853157
161	2.24835982800807
162	2.26286145097523
163	2.24936540309734
164	2.23653522251502
165	2.21664866881327
166	2.22152612409461
167	2.22117177691428
168	2.22929611012034
169	2.21482437192383
170	2.19226786995657
171	2.18628193124726
172	2.16436112694568
173	2.16178498947514
174	2.15391120262411
175	2.18212490314409
176	2.16471786086695
177	2.14286188848000
178	2.13018737391857
179	2.12921688605334
180	2.13345517635615
181	2.12434025846695
182	2.13609414189319
183	2.14427447835948
184	2.14662105262421
185	2.14061110258318
186	2.13906317330402
187	2.13886437318200
188	2.16003494745552
189	2.13812813652753
190	2.12957336720824
191	2.13487829354858
192	2.16599457032388
193	2.15816823273832
194	2.15344073566249
195	2.13488405531325
196	2.13037792539855
197	2.12677763008606
198	2.10687197811649
199	2.11920389546918
200	2.11551353588788
201	2.10834343775980
202	2.11114337791449
203	2.11378545152271
204	2.10252439069991
205	2.07517946969030
206	2.06009231019685
207	2.05715906906720
208	2.06537126595091
209	2.06500716255877
210	2.05821289781468
211	2.04255937836032
212	2.04879164573677
213	2.05859511558278
214	2.05809598748993
215	2.05482203136943
216	2.04504529577452
217	2.03853872093492
218	2.03726238071671
219	2.02993746274608
220	2.03516036653720
221	2.03791736383652
222	2.02580628458218
223	2.02589260609356
224	2.02724252003606
225	2.03079972981555
226	1.99662794180009
227	1.97877880463516
228	1.98777655711796
229	1.99143958780052
230	1.99131722567437
231	1.98137334902359
232	1.97310327687437
233	1.96135641078702
234	1.95421110839584
235	1.96928948509420
236	1.95202439178410
237	1.94689140339996
238	1.94320679607756
239	1.93171042099389
240	1.93641896462361
241	1.92647653474328
242	1.92163975820551
243	1.93357907352738
244	1.92846750596662
245	1.92635063550231
246	1.92630017607327
247	1.90550743621481
248	1.91625289493535
249	1.91564258702813
250	1.91124011634194
251	1.89936037374692
252	1.89357778439277
253	1.88274836451701
254	1.89013435914863
255	1.88939718064362
256	1.89049428594026
257	1.88368809721857
258	1.87688112167842
259	1.86915974378864
260	1.85936582733802
261	1.85663963596594
262	1.85755682093099
263	1.86020985412201
264	1.86512327025728
265	1.84889244340938
266	1.84325500423652
267	1.84302809687531
268	1.85407633849969
269	1.85289646536834
270	1.84706588225118
271	1.84399565811491
272	1.85317624481463
273	1.85805352518648
274	1.85712691698874
275	1.84353423916052
276	1.84661673184378
277	1.84276640021955
278	1.84413454799925
279	1.84263379529765
280	1.84843463462513
281	1.85046576953019
282	1.85057259380908
283	1.85082278886649
284	1.84858742436588
285	1.83837003379676
286	1.83259145469436
287	1.83442692884797
288	1.83168255040775
289	1.82790977275372
290	1.81984368745158
291	1.83400704311578
292	1.82356737264388
293	1.81293886685343
294	1.79989131752204
295	1.79568691839955
296	1.78708400933772
297	1.77448636905677
298	1.76676844042724
299	1.76865227403705
300	1.75614781569719
301	1.74847111397832
302	1.77231703600466
303	1.75413027975442
304	1.75527971066382
305	1.75604223182542
306	1.75284346929664
307	1.75361317699517
308	1.75021590515815
309	1.75352924048532
310	1.75124009244922
311	1.74463615638698
312	1.75411154320581
313	1.76603554247278
314	1.75684244730519
315	1.74010802536230
316	1.74005121982130
317	1.73855865866468
318	1.73884311893261
319	1.72690722136610
320	1.72649749718355
321	1.70808037270305
322	1.70458222000081
323	1.70385202230292
324	1.70777118365971
325	1.71544385564403
326	1.71006069376145
327	1.70139218323094
328	1.68506325821719
329	1.68375902305289
330	1.66628746291421
331	1.65762623044809
332	1.66256128344771
333	1.66297370139028
334	1.65748470582565
335	1.66104443917375
336	1.66890926426916
337	1.66665529111921
338	1.67865234774271
339	1.67913142906292
340	1.67837776354829
341	1.66310207317116
342	1.66322838480398
343	1.65397250779757
344	1.65091823148196
345	1.65144118451622
346	1.65656546818405
347	1.66140262055292
348	1.65909392684757
349	1.65897862963528
350	1.66735770474593
351	1.67099762916629
352	1.67147058447662
353	1.66518494055854
354	1.65623569172643
355	1.65372903649629
356	1.65837113530145
357	1.64415325293425
358	1.64565086488686
359	1.67077491565677
360	1.65836514716859
361	1.65314407098139
362	1.64347791704097
363	1.65139469872464
364	1.64862878532427
365	1.64250368104133
366	1.64194858255608
367	1.64246276341993
368	1.64044237292252
369	1.64584576861125
370	1.63672750658444
371	1.63033400014626
372	1.63591641877235
373	1.63257722405387
374	1.63217639890859
375	1.63103634117922
376	1.63292045393897
377	1.62358342370195
378	1.62014055163206
379	1.61705206745909
380	1.61876062384362
381	1.61719406418719
382	1.61762506979062
383	1.61326391953307
384	1.62197973080181
385	1.62247692302243
386	1.61648030896414
387	1.61208097382691
388	1.61481765461596
389	1.61681280298936
390	1.62280852285186
391	1.62769026869298
392	1.62943530596089
393	1.61926728850323
394	1.62415576105422
395	1.61248294332322
396	1.60655049175872
397	1.60171848938118
398	1.61119115804185
399	1.61109893890046
400	1.61323105557265
401	1.60729579491108
402	1.60842417469521
403	1.58644741611568
404	1.59056420245841
405	1.56371701780532
406	1.55655142160818
407	1.55429626937185
408	1.55349755997644
409	1.54835937399060
410	1.55495410947203
411	1.55985141063272
412	1.55220640847593
413	1.55167741271888
414	1.55536049670645
415	1.55295483046592
416	1.55100153876664
417	1.55604324709815
418	1.55375900687479
419	1.55002295598808
420	1.55123268508781
421	1.55375834022766
422	1.54803340235621
423	1.54025765273195
424	1.54269502101652
425	1.53404917840644
426	1.53021593620154
427	1.52071152341066
428	1.52136118634932
429	1.51266643202551
430	1.51429065054457
431	1.51279648078028
432	1.50993008810954
433	1.50637780116956
434	1.48799945551117
435	1.49787333690392
436	1.52027178540254
437	1.51641489940998
438	1.49519556396159
439	1.49495212806902
440	1.49579177670323
441	1.50276981653537
442	1.49809389065589
443	1.49467047489518
444	1.49764050601697
445	1.49366560743174
446	1.49196978924604
447	1.49134583896759
448	1.49816667058725
449	1.49330513810053
450	1.49486941057611
451	1.49972933795075
452	1.51070555795689
453	1.50799478373880
454	1.50725134523048
455	1.50206102874675
456	1.49186839507731
457	1.48982661673850
458	1.48578892585184
459	1.48383574864653
460	1.49207253900363
461	1.48538253902436
462	1.48527453869953
463	1.46781157425443
464	1.47268025182182
465	1.47386708063002
466	1.47638841620084
467	1.47586814709793
468	1.47869986207071
469	1.47992435961971
470	1.47025989006461
471	1.47368854417713
472	1.47235430345662
473	1.47298983781903
474	1.46835675203676
475	1.46073322062104
476	1.46660222681728
477	1.46103303103949
478	1.46908376716998
479	1.47124597644611
480	1.46782190324156
481	1.47205997100624
482	1.47256839254373
483	1.46261003849133
484	1.47333944670542
485	1.47000136831480
486	1.45687115139063
487	1.46826638710869
488	1.45987039244081
489	1.46551082956677
490	1.44925930501943
491	1.45228473838683
492	1.44976885078203
493	1.45548753164582
494	1.44729851146013
495	1.44338856526144
496	1.44585842718840
497	1.44797479175891
498	1.44795919300673
499	1.44617237672209
500	1.43729469361450

==> data/convProposedGPvar.txt <==
1	6.41747367638341
2	6.10523132339577
3	5.87941486636685
4	5.61096166805156
5	5.59637091892244
6	5.42892545630963
7	5.28226323972806
8	5.23842740777904
9	5.09484831101783
10	5.01440595485265
11	4.96018702796815
12	4.87891993474962
13	4.77545643953678
14	4.69284451049652
15	4.57240127172520
16	4.52261281563311
17	4.45820411853894
18	4.38050735474764
19	4.35705347993236
20	4.24289471641250
21	4.21255108049275
22	4.17095449847019
23	4.08843055966412
24	4.02142896189398
25	3.95305734567950
26	3.93367807468762
27	3.89605867131967
28	3.84590081373407
29	3.80257804668352
30	3.77666019728344
31	3.75186763131213
32	3.70241060461768
33	3.63374705495647
34	3.59970905696055
35	3.53960732957739
36	3.50247301923142
37	3.47048775206971
38	3.47479666995492
39	3.42798428099103
40	3.39902456901423
41	3.34797160672863
42	3.30446252443331
43	3.27741684877294
44	3.31517376469207
45	3.27244342730373
46	3.24557231295565
47	3.24668044925327
48	3.17859358223168
49	3.16664315745365
50	3.15135698621626
51	3.12464350406756
52	3.08226640826193
53	3.05411017526689
54	3.05478394133397
55	3.05190754516743
56	3.06155316884311
57	3.02826905013262
58	2.99327259878453
59	2.97114709833891
60	2.94708098968632
61	2.93352899181621
62	2.90435364307675
63	2.87177423666353
64	2.85265491709583
65	2.83522237172860
66	2.80499000946149
67	2.76287164693671
68	2.73213275866259
69	2.68849082570747
70	2.71301831122030
71	2.68623474707187
72	2.68523006018898
73	2.67673801688202
74	2.65838828045636
75	2.62694043295205
76	2.60540414608191
77	2.58236780664786
78	2.58004366251451
79	2.57755894232595
80	2.57669775541244
81	2.55926306957661
82	2.54392829106205
83	2.54771041777339
84	2.52672536692874
85	2.52873847702725
86	2.52143239778329
87	2.53026589732944
88	2.49619573971289
89	2.50396000954429
90	2.48176002753067
91	2.46723511831471
92	2.44662419779936
93	2.42032298187309
94	2.41374802822411
95	2.39548956434770
96	2.38489408067322
97	2.39443235605847
98	2.37712777387575
99	2.36209980156688
100	2.35646406782695
101	2.34336214967192
102	2.31638684837416
103	2.31292806968210
104	2.29115841072865
105	2.28864851333855
106	2.28685500023091
107	2.28085967247260
108	2.28774988168991
109	2.28125961030033
110	2.27860914656472
111	2.26572120785826
112	2.26173101104257
113	2.27019601298539
114	2.26197370911197
115	2.24490961160697
116	2.24479068562145
117	2.22374853085062
118	2.19618255871753
119	2.19470136290120
120	2.19938568488168
121	2.17902653121809
122	2.15059529620673
123	2.15008190195122
124	2.13486261128128
125	2.14544649249301
126	2.13769269089284
127	2.14444430516921
128	2.14343051887622
129	2.11671818028889
130	2.11695596739002
131	2.11051523702889
132	2.09345175160295
133	2.08731981485216
134	2.07977044110946
135	2.06253130103052
136	2.05633966412507
137	2.06887227862382
138	2.06576076100397
139	2.07592913002819
140	2.06864675546859
141	2.06760998402110
142	2.06432229050338
143	2.05507158305571
144	2.04106564850977
145	2.03833866038970
146	2.03328740319587
147	2.02774209547705
148	2.01414331474827
149	2.01589587748047
150	2.01604762479215
151	2.01168664988854
152	2.00208777209482
153	1.99140326874974
154	1.98266624245880
155	1.99134148970094
156	1.98739631854976
157	1.96766084030861
158	1.96736200048674
159	1.95037148360445
160	1.94012691798815
161	1.94942716269208
162	1.92343680195968
163	1.92735436664545
164	1.92549461453163
165	1.92305660014495
166	1.90607038536333
167	1.90721201284007
168	1.89994291986412
169	1.89757716921161
170	1.89177017511347
171	1.89270410904122
172	1.88452647406483
173	1.87184073322347
174	1.86572432781567
175	1.86230000268847
176	1.86206850539778
177	1.83874676302468
178	1.83454455231031
179	1.83248925571052
180	1.82961550378071
181	1.81727133899900
182	1.81234930688553
183	1.80461522757341
184	1.79992726137264
185	1.78861100060520
186	1.78307043666416
187	1.77829549267959
188	1.78787394469950
189	1.78441641079153
190	1.78626898977812
191	1.77631233889179
192	1.76963056033989
193	1.76754722966848
194	1.75784171595592
195	1.75140211528457
196	1.75217325706984
197	1.73448896489406
198	1.70778756862554
199	1.70856341954106
200	1.71048277169445
201	1.71618091154669
202	1.72168599075729
203	1.72202782767913
204	1.71965115536631
205	1.71117541507633
206	1.69684890134968
207	1.69875133333041
208	1.69208474620531
209	1.68886683765262
210	1.68599353705575
211	1.69847297788345
212	1.69625556474706
213	1.68730159840406
214	1.69396317833148
215	1.69640581718689
216	1.68473938287947
217	1.67754265046307
218	1.67736508904872
219	1.68040747889814
220	1.67926577978558
221	1.66867056854897
222	1.65651666913131
223	1.65190092156501
224	1.65666851672765
225	1.65761275975239
226	1.65186515378361
227	1.64887524307479
228	1.65806808744613
229	1.64110498057390
230	1.64115387580606
231	1.63714898258416
232	1.64060878086681
233	1.63898435187251
234	1.62997094247852
235	1.62518885381640
236	1.62853028785504
237	1.62100895389354
238	1.61222914440088
239	1.61007236128685
240	1.61639952013211
241	1.61536032373351
242	1.61375215665142
243	1.60442327574735
244	1.60437945921564
245	1.59751361763943
246	1.58541569807552
247	1.59249580302580
248	1.59123369150368
249	1.59298082279534
250	1.59070755684109
251	1.58280444199041
252	1.57385344963505
253	1.56898665877842
254	1.55947329226840
255	1.56687897253574
256	1.56083977354821
257	1.55955354065989
258	1.57084100721255
259	1.56693590241964
260	1.55966777436652
261	1.55788009856747
262	1.55674694870121
263	1.55399861760209
264	1.55693682218503
265	1.54722219220141
266	1.54948263999318
267	1.54050044894922
268	1.54208883471479
269	1.53779434856969
270	1.53968087726278
271	1.53073900961033
272	1.53930930853554
273	1.53887422426646
274	1.54269872709611
275	1.53651836972486
276	1.51929711643223
277	1.52937865823555
278	1.52971639422180
279	1.53052823845725
280	1.52768800851406
281	1.52348449242604
282	1.52376712215561
283	1.51015498383687
284	1.50775752470355
285	1.50526654939402
286	1.50575436278465
287	1.50439450602438
288	1.50023249181721
289	1.50264528016195
290	1.50349132640300
291	1.49790633897386
292	1.49812075213651
293	1.49388452076984
294	1.49638812818334
295	1.49427240136907
296	1.49083516789723
297	1.48314209798415
298	1.48296449949281
299	1.48730250321449
300	1.48878747501651
301	1.49193469101189
302	1.48693336680019
303	1.49085898425972
304	1.48217407586864
305	1.47613672010400
306	1.46623289080058
307	1.45841923510004
308	1.46248418513618
309	1.46771547855890
310	1.46762096289668
311	1.46413110226282
312	1.46856139986318
313	1.46725766524880
314	1.46993652226355
315	1.47798170983365
316	1.46718041406197
317	1.46213797265850
318	1.46265244682716
319	1.46064606212311
320	1.46371221407076
321	1.45444898652170
322	1.44629122632382
323	1.43896913046919
324	1.44178285210840
325	1.43962506936189
326	1.42383528042507
327	1.41890656985633
328	1.41924314723223
329	1.42009736010728
330	1.41676624235516
331	1.41256061355511
332	1.40319711759830
333	1.40255944483082
334	1.40449694254939
335	1.41192034428498
336	1.41105961274300
337	1.40508343101148
338	1.40220675697081
339	1.40397785095719
340	1.39646305877645
341	1.39469715691680
342	1.40415079153844
343	1.40316814998929
344	1.39461784836836
345	1.39783293977201
346	1.39255143364428
347	1.39858419518940
348	1.39374339937705
349	1.39785750530175
350	1.39196696712582
351	1.38604502356041
352	1.38721024031822
353	1.39162632454145
354	1.39025990999886
355	1.38317617945257
356	1.38175928211417
357	1.37873281035755
358	1.37780450587426
359	1.36937392566065
360	1.36651073623782
361	1.36357177634690
362	1.36401644225327
363	1.36547441527371
364	1.36553700374905
365	1.36272738221094
366	1.36539850512301
367	1.36665174468032
368	1.36323340802819
369	1.36188533848744
370	1.36353633510368
371	1.36591408459995
372	1.35692524888224
373	1.35510593314060
374	1.34988545022517
375	1.34840142490435
376	1.34912905270309
377	1.34487772906391
378	1.34717640725172
379	1.34099934412251
380	1.34162767571225
381	1.33234155550537
382	1.33500094646881
383	1.33195992658766
384	1.33579218734562
385	1.33606946263237
386	1.32919497977557
387	1.33676258668275
388	1.33551463624117
389	1.33999419640278
390	1.32425124199830
391	1.31609933164914
392	1.31349657284225
393	1.31343682801803
394	1.30950767386022
395	1.30840899970977
396	1.31357276286445
397	1.30723097687683
398	1.30513539404478
399	1.30262139888969
400	1.30393133609787
401	1.30164495544964
402	1.29986443736018
403	1.30058245757078
404	1.29718452287133
405	1.30055222041380
406	1.29609632526485
407	1.29310869541415
408	1.29293997438762
409	1.28747819386188
410	1.28900922932184
411	1.28804852710559
412	1.28280749863646
413	1.28069088496380
414	1.27580078048569
415	1.28487318667109
416	1.28390675448217
417	1.28383465142135
418	1.28011766482910
419	1.28392587436573
420	1.27528493881178
421	1.27848887783552
422	1.27835945570774
423	1.27599610402444
424	1.27385528803028
425	1.26482812661492
426	1.26973316810582
427	1.27053356815271
428	1.26393135622920
429	1.26185855740777
430	1.26127122519399
431	1.26491096909638
432	1.25681249904970
433	1.25986802922979
434	1.25552770499777
435	1.25584022136502
436	1.26040771908592
437	1.25529942931142
438	1.25290199613605
439	1.25360578140273
440	1.25478127529007
441	1.25542230882360
442	1.25643673053838
443	1.25192854385238
444	1.24940048074034
445	1.24591653405265
446	1.24286404689261
447	1.23528535895439
448	1.23463243799268
449	1.23679326827207
450	1.23278885361879
451	1.22455347899924
452	1.22946274109829
453	1.23171157265841
454	1.22331145979006
455	1.21984549142037
456	1.21873210308206
457	1.22355374083341
458	1.22342351313425
459	1.22292191297550
460	1.22192572044333
461	1.22065801584909
462	1.21893848494819
463	1.21797710651459
464	1.21737214005290
465	1.21119455011750
466	1.21270067426462
467	1.21239630782327
468	1.21271333912617
469	1.21183683370217
470	1.21394473564755
471	1.21238334487660
472	1.20799124338150
473	1.20418275563139
474	1.20524755326991
475	1.20772048537765
476	1.20920871489151
477	1.20178167149355
478	1.20739356380764
479	1.20696003169144
480	1.20986607710896
481	1.20756946541915
482	1.20584574908667
483	1.20879171016112
484	1.20971608842176
485	1.21088072473465
486	1.21058457049865
487	1.20647853636704
488	1.20393706229187
489	1.20319323048211
490	1.19908580682833
491	1.19522910689847
492	1.20308342333127
493	1.20555689371405
494	1.20300305377366
495	1.19953645983823
496	1.20521361336486
497	1.19693220002300
498	1.19291156108088
499	1.19364539178562
500	1.19497289725790

==> data/convVanillaGP.txt <==
1	5.80300294683736
2	5.66199407146130
3	5.61978893386913
4	5.49966535889938
5	5.52783334157246
6	5.60328506556173
7	5.56266256210625
8	5.57794540718931
9	5.53444563494048
10	5.42337121697518
11	5.21880144899436
12	5.24180833553065
13	5.21396539906346
14	5.10193141880218
15	5.09569333764237
16	5.06769733780208
17	4.99515876085069
18	4.94538818560778
19	4.88527663974222
20	4.80828424037560
21	4.77591455964349
22	4.78855270318405
23	4.75699728105864
24	4.73394878960616
25	4.66886415764993
26	4.66651929380679
27	4.61132651080180
28	4.54165003516437
29	4.48855819827833
30	4.47572666178431
31	4.38508078491864
32	4.37708231886910
33	4.32424153984147
34	4.30128799424734
35	4.24558113523645
36	4.29946469489631
37	4.23492065075932
38	4.17618868622136
39	4.14731269147671
40	4.10743147249764
41	4.12718282610124
42	4.12430294064691
43	4.11017061380228
44	4.07900994492717
45	4.01670368854740
46	3.98924621688900
47	3.96882127639473
48	3.98287628832045
49	3.98805105486874
50	3.97943866867949
51	3.93979956026963
52	3.90808448407600
53	3.88140812161036
54	3.84418449747736
55	3.80952722209651
56	3.77224715638444
57	3.69485783741013
58	3.67856454153491
59	3.65530719979680
60	3.62286975598859
61	3.65701498938105
62	3.66731498654224
63	3.62914290544215
64	3.62588863809376
65	3.61714866254747
66	3.55940180183499
67	3.52683097538479
68	3.51123938820510
69	3.50052866780510
70	3.49553973812656
71	3.48769924719717
72	3.41310727171203
73	3.39439195602808
74	3.36925951063776
75	3.38225663482272
76	3.35276955291848
77	3.36827824018044
78	3.34076804311831
79	3.34852462730894
80	3.32687613359176
81	3.32493076534933
82	3.30024922732094
83	3.28566954681894
84	3.23575553348743
85	3.19727032736985
86	3.21226869424784
87	3.22059044139232
88	3.20445917093756
89	3.17402804050666
90	3.11772030920835
91	3.11979087878777
92	3.07760169568251
93	3.04772349974461
94	3.04968314673792
95	3.07256958848659
96	3.07691191104978
97	3.05659459306045
98	3.06385868505345
99	3.05360302388139
100	3.03133522227025
101	2.99416675867812
102	3.00950526347343
103	2.98220228528304
104	3.00032790354247
105	2.98257060787993
106	2.98023052580254
107	2.97538563508851
108	2.96249716059769
109	2.97275969748772
110	2.93675837755774
111	2.89574370839445
112	2.89437871430448
113	2.87182345119476
114	2.87845566463166
115	2.86749670415155
116	2.86348283337702
117	2.83395689924345
118	2.80736657275621
119	2.81123759736675
120	2.78893133143261
121	2.78373256267728
122	2.79076319973978
123	2.78849648232203
124	2.77452452299828
125	2.76436305278969
126	2.74395594723065
127	2.71842692829186
128	2.72965598391748
129	2.70600315108455
130	2.69990030080114
131	2.69869937343363
132	2.69107643674532
133	2.68377148067661
134	2.67126813603007
135	2.64912505175205
136	2.62168865802077
137	2.60961970748414
138	2.60471244997250
139	2.58740834092606
140	2.58753149948061
141	2.58610587787114
142	2.57684309895429
143	2.57596361826170
144	2.56003639486030
145	2.55098706444319
146	2.54870267698531
147	2.55679134138669
148	2.54496834404897
149	2.52211143954423
150	2.51009689758929
151	2.48769942234337
152	2.49357069266558
153	2.48243674269826
154	2.45233413589844
155	2.42974015577898
156	2.44232183732500
157	2.45425167459597
158	2.45081226785757
159	2.45735996303644
160	2.45766897821396
161	2.43863435888395
162	2.45260146610671
163	2.44257512513355
164	2.44653051202173
165	2.42767122727759
166	2.43562048389469
167	2.43486425279381
168	2.43137195893143
169	2.41801499526563
170	2.41310109315196
171	2.40757368750000
172	2.38364628901804
173	2.39127294339194
174	2.38258339466991
175	2.39180671283750
176	2.38870205916946
177	2.36493077513730
178	2.36168284731166
179	2.37547015948246
180	2.38642095172302
181	2.38200585724889
182	2.37677230712756
183	2.37575574840429
184	2.35080118514055
185	2.35453493061449
186	2.36305248833932
187	2.36033295912648
188	2.36829949459710
189	2.35857425796511
190	2.35272302980290
191	2.38072678762952
192	2.36053573998345
193	2.36689753863410
194	2.37573676678911
195	2.36143330493322
196	2.35878279322323
197	2.34766417337031
198	2.33890755986117
199	2.31900083530001
200	2.32747125520388
201	2.31045849818740
202	2.30664315470418
203	2.30207119811398
204	2.29653000392559
205	2.28486112965145
206	2.26946732625399
207	2.26024247451316
208	2.23786058530719
209	2.23086455183294
210	2.23884199541350
211	2.23350160962480
212	2.25791044823530
213	2.25193294610438
214	2.25777607448424
215	2.25513233856419
216	2.22611707284665
217	2.21699443707689
218	2.21095089344484
219	2.21432707091001
220	2.22409500410908
221	2.22348230970576
222	2.23266384262167
223	2.23761035724583
224	2.23755395508031
225	2.22820129976820
226	2.23643097840551
227	2.21902812031987
228	2.20859050387062
229	2.21029500949369
230	2.21324133200474
231	2.20491650369383
232	2.18801743919574
233	2.17174535131556
234	2.16389951512285
235	2.16579777823962
236	2.15128863281889
237	2.14908926473084
238	2.14998490215200
239	2.13619941619371
240	2.13768861969908
241	2.11589269029395
242	2.11335341203499
243	2.12347090799318
244	2.11054875877155
245	2.11033986513083
246	2.10876757842500
247	2.08540904195481
248	2.09718619264472
249	2.09272375567188
250	2.07974334880518
251	2.07996535292143
252	2.07688271345302
253	2.06389165710874
254	2.06190137734729
255	2.04805194259114
256	2.05270559850807
257	2.04651690454081
258	2.04607575639158
259	2.04383815522415
260	2.03475985420659
261	2.03277273872995
262	2.03238934599899
263	2.02454583008843
264	2.02265179278592
265	2.00602130320666
266	2.00633231012085
267	2.00375488155730
268	2.00483954430448
269	1.99489646521659
270	2.00756564020467
271	2.01130184482518
272	2.00456730690907
273	2.00030815987450
274	1.98570194944540
275	1.98491771778871
276	1.98675714027735
277	1.99413576158125
278	1.98853062491793
279	1.98506020096764
280	1.97868413920452
281	1.98546223267951
282	1.98661214959948
283	1.98033469506424
284	1.98256811053868
285	1.97787673381476
286	1.97977832001208
287	1.98077078194882
288	1.97882748747205
289	1.97458027979237
290	1.98070422573922
291	1.96628973715403
292	1.95036041682333
293	1.95940485801287
294	1.95256175902403
295	1.95024810575173
296	1.95028764243304
297	1.93719105846792
298	1.93745978446601
299	1.95470646602275
300	1.93555708985942
301	1.93163907059019
302	1.93250556848790
303	1.91877681838981
304	1.92207386135995
305	1.91469935520176
306	1.91692483863870
307	1.91980687875934
308	1.91801621702893
309	1.91960160802490
310	1.90982729423102
311	1.90190561762128
312	1.90878388418950
313	1.91196868253245
314	1.90661326544385
315	1.90861854831179
316	1.90131981153586
317	1.90838834504134
318	1.90914065230922
319	1.91258082015097
320	1.89900883628105
321	1.88141207511509
322	1.87306779573513
323	1.87209303580508
324	1.86766906168932
325	1.86697474687421
326	1.86696709487087
327	1.85510710867720
328	1.84678026765167
329	1.86265987992999
330	1.85496032430580
331	1.85189976350687
332	1.84425246608256
333	1.84558428091625
334	1.83854644033390
335	1.84289575833615
336	1.84744217779970
337	1.85273743861552
338	1.84892765482418
339	1.85471513660221
340	1.84022325179240
341	1.83377077890867
342	1.83522395923003
343	1.83229868803078
344	1.82646665873980
345	1.81757288762775
346	1.82063940481455
347	1.81733837232970
348	1.81801824424170
349	1.81128988592120
350	1.80118221533303
351	1.79456696745712
352	1.79401489120458
353	1.79068133519066
354	1.78780803944890
355	1.78141278393948
356	1.78107440350152
357	1.78496943037125
358	1.78189082703445
359	1.79674982111848
360	1.79084793997241
361	1.78626711002132
362	1.78106434300527
363	1.78207075189696
364	1.78535875858962
365	1.78587234438738
366	1.78800818365959
367	1.78945391467344
368	1.77777283568242
369	1.78315118127903
370	1.78491934604355
371	1.78430858543277
372	1.78109033422097
373	1.78470055278431
374	1.78155715515022
375	1.77080112690209
376	1.77668886055211
377	1.77527112306823
378	1.76589155068556
379	1.76292892218695
380	1.76035288521119
381	1.74930665720274
382	1.74657523364503
383	1.74218701610788
384	1.74258176818378
385	1.74131786522368
386	1.74231696904393
387	1.75387288167217
388	1.74414884904751
389	1.75376837830136
390	1.74956300099251
391	1.76248287431274
392	1.76221669395013
393	1.76256500900992
394	1.76652619451811
395	1.76507385461353
396	1.75736769163583
397	1.74536776065373
398	1.74273084170893
399	1.74541944782144
400	1.74654843839183
401	1.73851309118084
402	1.72653822172856
403	1.72076323721669
404	1.71697691233688
405	1.71258612632897
406	1.70919773928620
407	1.70671492803344
408	1.69792521973224
409	1.69214549396889
410	1.70998530252066
411	1.70500932019039
412	1.68963771076009
413	1.67146831534746
414	1.67397129632986
415	1.67843975284839
416	1.67093874525239
417	1.67300217651524
418	1.66357589596700
419	1.66981069741173
420	1.65847961178900
421	1.66776569670461
422	1.66040659036280
423	1.65724635884158
424	1.66218180633098
425	1.65339629099694
426	1.65474362021101
427	1.64785146989510
428	1.64218361389704
429	1.64961297868871
430	1.65318590783829
431	1.65292066460196
432	1.64868681191482
433	1.64444221308257
434	1.63634061050301
435	1.63775321087481
436	1.64123074336453
437	1.64013074456539
438	1.63030378104773
439	1.63168001804526
440	1.63210179942085
441	1.63543774372531
442	1.63536889645277
443	1.63022568908368
444	1.63100118544158
445	1.62612034562906
446	1.62197532101126
447	1.62108424310195
448	1.62281811456986
449	1.61997707784862
450	1.62378685450632
451	1.62343653637627
452	1.63142296179949
453	1.62141543165979
454	1.63183343435521
455	1.61680616467056
456	1.62602554650033
457	1.61919328499169
458	1.62051991152478
459	1.62693559939062
460	1.63124193945120
461	1.62776530245963
462	1.61862743817171
463	1.60993593388556
464	1.61205854246504
465	1.61370211562353
466	1.61036212779396
467	1.61085292416079
468	1.60002940737290
469	1.59795448452418
470	1.59983327675856
471	1.60263260302326
472	1.60104359955297
473	1.59851338734412
474	1.59150817297808
475	1.58285025222416
476	1.58352994315622
477	1.58144122921586
478	1.58736921320960
479	1.58873507702672
480	1.59538379873044
481	1.58920768506953
482	1.58443170584001
483	1.58128958128994
484	1.58090757515771
485	1.58698238362066
486	1.58845348590350
487	1.58625244331063
488	1.58547309350776
489	1.58501988989614
490	1.58552490381661
491	1.57661156402717
492	1.57715522360392
493	1.58221060306180
494	1.58334056645649
495	1.57778344647267
496	1.57518574437432
497	1.55774920224479
498	1.55996469126630
499	1.56044990079185
500	1.55937302189118

==> data/convVanillaGPvar.txt <==
1	6.52176584301283
2	6.38819208200019
3	6.29533179645670
4	6.18362562771309
5	6.13847239525505
6	6.04769355509270
7	5.99931449213045
8	5.96720775684441
9	5.90464589932709
10	5.85975044080144
11	5.82466300033281
12	5.79688396195564
13	5.78907664132894
14	5.76177585920139
15	5.73276660396442
16	5.72467897072301
17	5.69682799921090
18	5.68143251941959
19	5.67469531941836
20	5.67157776292089
21	5.65477324469692
22	5.64422016209019
23	5.64606631699848
24	5.63740829628941
25	5.62183261573125
26	5.61956517868528
27	5.62268300374830
28	5.60570456060081
29	5.60771681673889
30	5.60679901721804
31	5.60957190099019
32	5.60313718042969
33	5.60456519154045
34	5.59888623790792
35	5.59498408189713
36	5.58770365038237
37	5.58628837470794
38	5.57863373258080
39	5.58319414734026
40	5.57825040702193
41	5.58166063670001
42	5.58015725849949
43	5.57901394391490
44	5.57798445327330
45	5.57604149056390
46	5.57848318431642
47	5.58059260536088
48	5.57838813588137
49	5.57630403296161
50	5.57821575632411
51	5.57581529531675
52	5.57443990800690
53	5.57499997727471
54	5.57471914527221
55	5.57417584161932
56	5.57461546284195
57	5.57480325860921
58	5.57213968332139
59	5.57168902024231
60	5.57099405105260
61	5.57439171539096
62	5.57206694540380
63	5.57151450571793
64	5.56937137514024
65	5.56847189939474
66	5.56733878395519
67	5.56911425840521
68	5.57039411413747
69	5.56983972397167
70	5.56944484949980
71	5.56808998420314
72	5.56909445176488
73	5.57039260996818
74	5.57007830626913
75	5.56882534809548
76	5.56920101398999
77	5.56771473056390
78	5.56817522403670
79	5.56973123515036
80	5.56880540392008
81	5.56769995654413
82	5.56662018911517
83	5.56690697816483
84	5.56706975678483
85	5.56876302242711
86	5.56916901459882
87	5.56824781324267
88	5.56736821813929
89	5.56739955675137
90	5.56787133281467
91	5.56930188370212
92	5.56872582728729
93	5.56920684626622
94	5.56804292381456
95	5.56847615596018
96	5.56831359417372
97	5.56723361967273
98	5.56813585525028
99	5.56859759257266
100	5.56803184866482
101	5.56783050134049
102	5.56680832203042
103	5.56685608686656
104	5.56792453765618
105	5.56955664286815
106	5.57031067694496
107	5.56902004198715
108	5.57018577069931
109	5.56881269032551
110	5.56892618057610
111	5.56933184918273
112	5.56924308043671
113	5.56851980833033
114	5.56875392482341
115	5.56721625013495
116	5.56772384643312
117	5.56864478508421
118	5.56829544616884
119	5.56814158926336
120	5.56741099404021
121	5.56860663035603
122	5.56803052873658
123	5.56849877529351
124	5.56850269197722
125	5.56830910903939
126	5.56903507918597
127	5.56957952742543
128	5.56981115146781
129	5.56874851550309
130	5.56944890674415
131	5.56837705220449
132	5.56858214622171
133	5.56839733903000
134	5.56851176340723
135	5.56869262364841
136	5.56889790549795
137	5.56876946428218
138	5.56911252758760
139	5.56991754002088
140	5.56939089416812
141	5.56899380178582
142	5.56902615437351
143	5.56878705034382
144	5.56884661512436
145	5.56901075342604
146	5.56835311834501
147	5.56936162204285
148	5.56971195191675
149	5.57027464822082
150	5.56977986771161
151	5.57039236585377
152	5.57041585792942
153	5.57039526116673
154	5.57053446493803
155	5.57049202722017
156	5.56996641305815
157	5.57014040107252
158	5.57036724052575
159	5.57071780637210
160	5.57078636406302
161	5.57068077373299
162	5.57105758248778
163	5.57101910470917
164	5.57151427818778
165	5.57064336584626
166	5.57138502728608
167	5.57130317700617
168	5.57130448997668
169	5.57155790651417
170	5.57138656605408
171	5.57136631750357
172	5.57205694923364
173	5.57203301500041
174	5.57244862024461
175	5.57189839509646
176	5.57169561151304
177	5.57222157203889
178	5.57208064362089
179	5.57198840416677
180	5.57209708120667
181	5.57163761320961
182	5.57124311594260
183	5.57154735333098
184	5.57176418556055
185	5.57219790969793
186	5.57203705531388
187	5.57203392357044
188	5.57212956350454
189	5.57215607748152
190	5.57247310253196
191	5.57259899448639
192	5.57268733973206
193	5.57259765090325
194	5.57255139798293
195	5.57245966162122
196	5.57264548072144
197	5.57265602115114
198	5.57274694500307
199	5.57276656805848
200	5.57346622909536
201	5.57336570754262
202	5.57389960276708
203	5.57315666905565
204	5.57347761261354
205	5.57369038939319
206	5.57336650389481
207	5.57366554924033
208	5.57389557156842
209	5.57408425920498
210	5.57352078738749
211	5.57345510928808
212	5.57341792429565
213	5.57347907441930
214	5.57385555022212
215	5.57353252597811
216	5.57352110952589
217	5.57377521261612
218	5.57385413654212
219	5.57374751514127
220	5.57328738681830
221	5.57347420555715
222	5.57331899812717
223	5.57369906365164
224	5.57390534334713
225	5.57397718492394
226	5.57345086092571
227	5.57405057791994
228	5.57398032291291
229	5.57366717125078
230	5.57403205577236
231	5.57412956142060
232	5.57410760075149
233	5.57423663628560
234	5.57435447300166
235	5.57453733340624
236	5.57449653058677
237	5.57438524981646
238	5.57466502929568
239	5.57498134042590
240	5.57484469115300
241	5.57480673907812
242	5.57509428409799
243	5.57469636848811
244	5.57505198459723
245	5.57497842144905
246	5.57523879735281
247	5.57487305888053
248	5.57507815254774
249	5.57539262556804
250	5.57540495913070
251	5.57594178358051
252	5.57566879775276
253	5.57536449270087
254	5.57543383904523
255	5.57543953283501
256	5.57541461213089
257	5.57519596323568
258	5.57513345530670
259	5.57533207846893
260	5.57542749127879
261	5.57543740102166
262	5.57585010845114
263	5.57544170629875
264	5.57554436599124
265	5.57553821173166
266	5.57567244397831
267	5.57578718105924
268	5.57550468613855
269	5.57551984398444
270	5.57583016480606
271	5.57598765850006
272	5.57622529435184
273	5.57599497540725
274	5.57609114893918
275	5.57596470158403
276	5.57595624180212
277	5.57609280965344
278	5.57612955113111
279	5.57614619904464
280	5.57613348169462
281	5.57615244588711
282	5.57600108106148
283	5.57645376890613
284	5.57656286262146
285	5.57648232929084
286	5.57677924919939
287	5.57685301380932
288	5.57673943358025
289	5.57647580858343
290	5.57664884762176
291	5.57670794575093
292	5.57670221533636
293	5.57666306239276
294	5.57678317734419
295	5.57672892345574
296	5.57670037805709
297	5.57667551604146
298	5.57646081331657
299	5.57674572723396
300	5.57650552635263
301	5.57672741681550
302	5.57694532711479
303	5.57684006543816
304	5.57696250139446
305	5.57669466488551
306	5.57691070089667
307	5.57684192060020
308	5.57716357751465
309	5.57718770117073
310	5.57722322973117
311	5.57726785361437
312	5.57721392675314
313	5.57717945121872
314	5.57728505348186
315	5.57692098863966
316	5.57746935880771
317	5.57743139346784
318	5.57730014428244
319	5.57726836734997
320	5.57738248311107
321	5.57744656525095
322	5.57721865618674
323	5.57752964828609
324	5.57748058203070
325	5.57759016484653
326	5.57774846840268
327	5.57757652257269
328	5.57761025098661
329	5.57741289199614
330	5.57782201385337
331	5.57770062785046
332	5.57754540160868
333	5.57756759969595
334	5.57773120892898
335	5.57771513930627
336	5.57788694113719
337	5.57780086352306
338	5.57776564050175
339	5.57769265142153
340	5.57770147324600
341	5.57764173449204
342	5.57783599403318
343	5.57788611976364
344	5.57786944559203
345	5.57799945060255
346	5.57814565801016
347	5.57805078782216
348	5.57806246386029
349	5.57820740695609
350	5.57816788029039
351	5.57806072011866
352	5.57812249160866
353	5.57829017046805
354	5.57840749368925
355	5.57824503574168
356	5.57835771819515
357	5.57834437105271
358	5.57841388444716
359	5.57848359403968
360	5.57853992387927
361	5.57870096229104
362	5.57857907730281
363	5.57871051980794
364	5.57872436161660
365	5.57870522631303
366	5.57869737298498
367	5.57869196816695
368	5.57858852011922
369	5.57885250169645
370	5.57877053985044
371	5.57867024537360
372	5.57869137690817
373	5.57891051112899
374	5.57884557310229
375	5.57904834662273
376	5.57881169192878
377	5.57888045814982
378	5.57904965245299
379	5.57917290386561
380	5.57904344334815
381	5.57892158731299
382	5.57907723052670
383	5.57915800481675
384	5.57913687359557
385	5.57907881995316
386	5.57920891897131
387	5.57920508299208
388	5.57926320148784
389	5.57915892912367
390	5.57917949952039
391	5.57913418885619
392	5.57929116261258
393	5.57934436106582
394	5.57950627739966
395	5.57951402072594
396	5.57949153324181
397	5.57944683013039
398	5.57935841251139
399	5.57932657577920
400	5.57939989739872
401	5.57958295239051
402	5.57952866245905
403	5.57954605771494
404	5.57965307046169
405	5.57970154783202
406	5.57981418071840
407	5.57965147822834
408	5.57983015176654
409	5.57977952455621
410	5.57982712503535
411	5.57974305214158
412	5.57981968055393
413	5.57975306646809
414	5.57971216659165
415	5.57973754824704
416	5.57972978911740
417	5.57990425666475
418	5.57991030954849
419	5.58008069992528
420	5.58006279475078
421	5.58001864842489
422	5.58017249895652
423	5.58019966507959
424	5.58008309277291
425	5.58003600663371
426	5.58004496697213
427	5.57996871775125
428	5.57994545659678
429	5.58007549260051
430	5.58018162138920
431	5.57996358928163
432	5.58019836314445
433	5.58016793376160
434	5.58019957837209
435	5.58027478879978
436	5.58012783000138
437	5.58023204919934
438	5.58021917626684
439	5.58017544761389
440	5.58021888657393
441	5.58007426098972
442	5.58012752965530
443	5.58012650426208
444	5.58017796069136
445	5.58014457074080
446	5.58007756061230
447	5.58006332817637
448	5.57999820321460
449	5.58011851020635
450	5.58013274011528
451	5.58019025456066
452	5.58019486216345
453	5.58028891495867
454	5.58033265764631
455	5.58025838796353
456	5.58032254832997
457	5.58037262998064
458	5.58043828751594
459	5.58045630920518
460	5.58052791160308
461	5.58054480297853
462	5.58041951336770
463	5.58044433580195
464	5.58058897432493
465	5.58055235256148
466	5.58057623623796
467	5.58065508195733
468	5.58067575258788
469	5.58070372135016
470	5.58074430179630
471	5.58068973747899
472	5.58064663135099
473	5.58074686018637
474	5.58064425033752
475	5.58058771907458
476	5.58052116377381
477	5.58046047647729
478	5.58047247664905
479	5.58061881917456
480	5.58059800611297
481	5.58063703723124
482	5.58055968866425
483	5.58070014238870
484	5.58060802862579
485	5.58063817959661
486	5.58059190816650
487	5.58061630964315
488	5.58075494444693
489	5.58073501330057
490	5.58056886844644
491	5.58059774913688
492	5.58061046793799
493	5.58061735725728
494	5.58062537680063
495	5.58058445907594
496	5.58057298920076
497	5.58049205059077
498	5.58060492264091
499	5.58064834717481
500	5.58061441164065

==> data/toy_aggressive.txt <==
0	0	0	0
0.100000000000000	0	0	0
0.200000000000000	0.0965698791348355	0.00195424739085466	0.00390849478170932
0.300000000000000	0.194967297201059	0.00943343942385668	0.0188668788477134
0.400000000000000	0.293181093824935	0.0136066602600187	0.0272133205200375
0.500000000000000	0.391508950092011	0.0174314179378933	0.0348628358757867
0.600000000000000	0.489988249895739	0.0201991003741704	0.0403982007483409
0.700000000000000	0.588273745726913	0.0225493417445154	0.0450986834890308
0.800000000000000	0.687109757401806	0.0247277162032017	0.0494554324064034
0.900000000000000	0.785716751488216	0.0263474844741784	0.0526949689483568
1	0.880628245399289	0.0263646276398984	0.0527292552797968
1.10000000000000	0.954431388576953	0.0256912168049791	0.0513824336099581
1.20000000000000	0.995884991747963	0.0258004140985066	0.0516008281970132
1.30000000000000	1.00946200302334	0.0230147984235252	0.0460295968470503
1.40000000000000	1.01060599569947	0.0179895484467554	0.0359790968935108
1.50000000000000	1.00851929831770	0.0131149226759250	0.0262298453518501
1.60000000000000	1.00612323212081	0.00931214032021039	0.0186242806404208
1.70000000000000	1.00425442707775	0.00680008087776588	0.0136001617555318
1.80000000000000	1.00294856016465	0.00531010883558749	0.0106202176711750
1.90000000000000	1.00203743268501	0.00444909100076710	0.00889818200153419
2	1.00142969509332	0.00399585624300477	0.00799171248600955
2.10000000000000	1.00105839359194	0.00385769253216172	0.00771538506432344
2.20000000000000	0.903794849849750	0.00432187810835425	0.00864375621670849
2.30000000000000	0.806640251427780	0.00480998966143321	0.00961997932286641
2.40000000000000	0.709459097018183	0.00519227615423107	0.0103845523084621
2.50000000000000	0.612265950189840	0.00553165061914580	0.0110633012382916
2.60000000000000	0.515175097953411	0.00588078398016817	0.0117615679603363
2.70000000000000	0.418105140634075	0.00619543757801133	0.0123908751560227
2.80000000000000	0.320918451727367	0.00654655558934388	0.0130931111786878
2.90000000000000	0.223719791048459	0.00680691424395995	0.0136138284879199
3	0.126814187319770	0.00683734538125310	0.0136746907625062
3.10000000000000	0.0503507771294254	0.00617760035443462	0.0123552007088692
3.20000000000000	0.00695583659012767	0.00560292718592304	0.0112058543718461
3.30000000000000	-0.00736025496034465	0.00493819659872097	0.00987639319744193
3.40000000000000	-0.00890892252948132	0.00439458969200555	0.00878917938401111
3.50000000000000	-0.00723571765695462	0.00403600546707265	0.00807201093414531
3.60000000000000	-0.00518415396795433	0.00372589574679030	0.00745179149358059
3.70000000000000	-0.00361936889151724	0.00373074469490984	0.00746148938981967
3.80000000000000	-0.00249767492183699	0.00377607006917786	0.00755214013835571
3.90000000000000	-0.00178902674799132	0.00383241053574707	0.00766482107149414
4	-0.00123000178029554	0.00371503345981134	0.00743006691962268

==> data/toy_cautious.txt <==
0	0	0	0
0.100000000000000	0	0	0
0.200000000000000	0.0808816950692675	0.00195424739085466	0.00390849478170932
0.300000000000000	0.162870823304037	0.00827990396576416	0.0165598079315283
0.400000000000000	0.244757629210239	0.0119580050205827	0.0239160100411655
0.500000000000000	0.326755747401649	0.0153445596307435	0.0306891192614871
0.600000000000000	0.408888368979797	0.0178160220693354	0.0356320441386707
0.700000000000000	0.490849972088187	0.0199129278298797	0.0398258556597594
0.800000000000000	0.573284651057109	0.0218473462687366	0.0436946925374732
0.900000000000000	0.655533112521058	0.0232942044542888	0.0465884089085777
1	0.737548320027521	0.0246000884138446	0.0492001768276892
1.10000000000000	0.820100709557925	0.0258707650632662	0.0517415301265323
1.20000000000000	0.896982201234752	0.0253661652474856	0.0507323304949711
1.30000000000000	0.953033286246083	0.0235688573403523	0.0471377146807047
1.40000000000000	0.983504543637757	0.0213500155755051	0.0427000311510103
1.50000000000000	0.995559523115264	0.0176957259697382	0.0353914519394764
1.60000000000000	0.999336880845364	0.0133692481744435	0.0267384963488871
1.70000000000000	1.00036849994501	0.00987278501116655	0.0197455700223331
1.80000000000000	1.00057827846323	0.00744427639165905	0.0148885527833181
1.90000000000000	1.00053477359158	0.00573983866212144	0.0114796773242429
2	1.00046072026122	0.00470756303799193	0.00941512607598387
2.10000000000000	1.00042786792502	0.00424008128196528	0.00848016256393055
2.20000000000000	0.918847330566900	0.00466669249202710	0.00933338498405421
2.30000000000000	0.837690165975586	0.00510888412959033	0.0102177682591807
2.40000000000000	0.756512423990138	0.00547306107224073	0.0109461221444815
2.50000000000000	0.675322817250887	0.00579378839311260	0.0115875767862252
2.60000000000000	0.594235532697091	0.00613563401312223	0.0122712680262445
2.70000000000000	0.513169095042250	0.00643319764933530	0.0128663952986706
2.80000000000000	0.431985940220245	0.00676097457740589	0.0135219491548118
2.90000000000000	0.350790948789566	0.00701983950439029	0.0140396790087806
3	0.269687885189437	0.00724267765045573	0.0144853553009115
3.10000000000000	0.188522488616782	0.00752324045794784	0.0150464809158957
3.20000000000000	0.110321056724764	0.00672747251346381	0.0134549450269276
3.30000000000000	0.0520885742955594	0.00557160689986364	0.0111432137997273
3.40000000000000	0.0200564741435810	0.00498407231606928	0.00996814463213856
3.50000000000000	0.00714827876248539	0.00459214123566412	0.00918428247132823
3.60000000000000	0.00268617312047413	0.00405736395180178	0.00811472790360356
3.70000000000000	0.00105223800846345	0.00376336107406291	0.00752672214812582
3.80000000000000	0.000427475077256848	0.00363799817422337	0.00727599634844674
3.90000000000000	9.83792687848226e-05	0.00366354012084789	0.00732708024169578
4	4.38269655571301e-06	0.00357545976811621	0.00715091953623242

==> data/toy_data_proposed.txt <==
0	0	0	0
0.100000000000000	0	0	0
0.200000000000000	0.0940462923407624	0.00195424739085466	0.00390849478170932
0.300000000000000	0.175367856911529	0.00919617787677655	0.0183923557535531
0.400000000000000	0.257797110940791	0.0116828551912711	0.0233657103825422
0.500000000000000	0.340231618546623	0.0144748183930821	0.0289496367861643
0.600000000000000	0.422799451604437	0.0164197436073938	0.0328394872147876
0.700000000000000	0.505176137462244	0.0181156213633052	0.0362312427266104
0.800000000000000	0.588048821449502	0.0197634617405301	0.0395269234810603
0.900000000000000	0.670669694964023	0.0209166547999618	0.0418333095999235
1	0.753086795196243	0.0220114971236298	0.0440229942472596
1.10000000000000	0.835829156924274	0.0229345402784599	0.0458690805569197
1.20000000000000	0.909807882296720	0.0228646671351970	0.0457293342703940
1.30000000000000	0.960933080241389	0.0222299379655902	0.0444598759311805
1.40000000000000	0.986947920134850	0.0204999218484244	0.0409998436968488
1.50000000000000	0.996684604639527	0.0168200029357961	0.0336400058715922
1.60000000000000	0.999640178348034	0.0126029834310075	0.0252059668620150
1.70000000000000	1.00041995759320	0.00929317750281940	0.0185863550056388
1.80000000000000	1.00056323063034	0.00704612122118524	0.0140922424423705
1.90000000000000	1.00050888659395	0.00549159495313238	0.0109831899062648
2	1.00043819427864	0.00456684178511521	0.00913368357023042
2.10000000000000	1.00041121178346	0.00416882783780174	0.00833765567560348
2.20000000000000	0.905668161872645	0.00464474899424201	0.00928949798848403
2.30000000000000	0.809721199922009	0.00508043109226297	0.0101608621845259
2.40000000000000	0.713735271640489	0.00543813654477989	0.0108762730895598
2.50000000000000	0.617737507391791	0.00575330679763442	0.0115066135952688
2.60000000000000	0.521842189653334	0.00608794749257711	0.0121758949851542
2.70000000000000	0.425966738680152	0.00638599061323428	0.0127719812264686
2.80000000000000	0.329974365962642	0.00671054426120644	0.0134210885224129
2.90000000000000	0.233971312664624	0.00695829597364277	0.0139165919472855
3	0.138069272208565	0.00716165362506270	0.0143233072501254
3.10000000000000	0.0598517483400321	0.00647079396858013	0.0129415879371603
3.20000000000000	0.0130354971261279	0.00572332970420283	0.0114466594084057
3.30000000000000	-0.00420631492773387	0.00499638470778206	0.00999276941556411
3.40000000000000	-0.00720135000320045	0.00444938868449651	0.00889877736899302
3.50000000000000	-0.00622983953526296	0.00406581348618882	0.00813162697237765
3.60000000000000	-0.00455959459000473	0.00371978410123008	0.00743956820246015
3.70000000000000	-0.00321887624395487	0.00369975599280287	0.00739951198560574
3.80000000000000	-0.00223620091767995	0.00373969113886732	0.00747938227773463
3.90000000000000	-0.00161663808866656	0.00380296473104382	0.00760592946208764
4	-0.00111605500696389	0.00369383043274341	0.00738766086548682

==> data/toy_v_agg.txt <==
0	0
0.100000000000000	0.965698791348355
0.200000000000000	0.983974180662231
0.300000000000000	0.982137966238764
0.400000000000000	0.983278562670762
0.500000000000000	0.984792998037272
0.600000000000000	0.982854958311741
0.700000000000000	0.988360116748929
0.800000000000000	0.986069940864100
0.900000000000000	0.949114939110737
1	0.738031431776638
1.10000000000000	0.414536031710096
1.20000000000000	0.135770112753735
1.30000000000000	0.0114399267613621
1.40000000000000	-0.0208669738177063
1.50000000000000	-0.0239606619688886
1.60000000000000	-0.0186880504305918
1.70000000000000	-0.0130586691310108
1.80000000000000	-0.00911127479638343
1.90000000000000	-0.00607737591690549
2	-0.00371301501381857
2.10000000000000	-0.972635437421914
2.20000000000000	-0.971545984219708
2.30000000000000	-0.971811544095966
2.40000000000000	-0.971931468283432
2.50000000000000	-0.970908522364294
2.60000000000000	-0.970699573193352
2.70000000000000	-0.971866889067084
2.80000000000000	-0.971986606789081
2.90000000000000	-0.969056037286888
3	-0.764634101903444
3.10000000000000	-0.433949405392978
3.20000000000000	-0.143160915504723
3.30000000000000	-0.0154866756913667
3.40000000000000	0.0167320487252671
3.50000000000000	0.0205156368900028
3.60000000000000	0.0156478507643710
3.70000000000000	0.0112169396968024
3.80000000000000	0.00708648173845669
3.90000000000000	0.00559024967695782
4	0.00394074915045235

==> data/toy_v_cautious.txt <==
0	0
0.100000000000000	0.808816950692675
0.200000000000000	0.819891282347690
0.300000000000000	0.818868059062029
0.400000000000000	0.819981181914093
0.500000000000000	0.821326215781480
0.600000000000000	0.819616031083903
0.700000000000000	0.824346789689219
0.800000000000000	0.822484614639495
0.900000000000000	0.820152075064623
1	0.825523895304043
1.10000000000000	0.768814916768274
1.20000000000000	0.560510850113309
1.30000000000000	0.304712573916737
1.40000000000000	0.120549794775070
1.50000000000000	0.0377735773010051
1.60000000000000	0.0103161909964105
1.70000000000000	0.00209778518227432
1.80000000000000	-0.000435048716556908
1.90000000000000	-0.000740533303581954
2	-0.000328523362040693
2.10000000000000	-0.815805373581146
2.20000000000000	-0.811571645913146
2.30000000000000	-0.811777419854481
2.40000000000000	-0.811896067392508
2.50000000000000	-0.810872845537958
2.60000000000000	-0.810664376548409
2.70000000000000	-0.811831548220056
2.80000000000000	-0.811949914306790
2.90000000000000	-0.811030636001284
3	-0.811653965726553
3.10000000000000	-0.782014318920174
3.20000000000000	-0.582324824292050
3.30000000000000	-0.320321001519784
3.40000000000000	-0.129081953810956
3.50000000000000	-0.0446210564201125
3.60000000000000	-0.0163393511201068
3.70000000000000	-0.00624762931206605
3.80000000000000	-0.00329095808472026
3.90000000000000	-0.000939965722291095
4	-0.000275835009205032

==> data/toy_v_proposed.txt <==
0	0
0.100000000000000	0.940462923407624
0.200000000000000	0.813215645707664
0.300000000000000	0.824292540292622
0.400000000000000	0.824345076058319
0.500000000000000	0.825678330578143
0.600000000000000	0.823766858578067
0.700000000000000	0.828726839872577
0.800000000000000	0.826208735145218
0.900000000000000	0.824171002322201
1	0.827423617280303
1.10000000000000	0.739787253724460
1.20000000000000	0.511251979446688
1.30000000000000	0.260148398934614
1.40000000000000	0.0973668450467683
1.50000000000000	0.0295557370850802
1.60000000000000	0.00779779245169971
1.70000000000000	0.00143273037130955
1.80000000000000	-0.000543440363878787
1.90000000000000	-0.000706923153045495
2	-0.000269824951823130
2.10000000000000	-0.947430499108162
2.20000000000000	-0.959469619506353
2.30000000000000	-0.959859282815206
2.40000000000000	-0.959977642486978
2.50000000000000	-0.958953177384571
2.60000000000000	-0.958754509731823
2.70000000000000	-0.959923727175095
2.80000000000000	-0.960030532980183
2.90000000000000	-0.959020404560589
3	-0.782175238685327
3.10000000000000	-0.468162512139042
3.20000000000000	-0.172418120538618
3.30000000000000	-0.0299503507546658
3.40000000000000	0.00971510467937488
3.50000000000000	0.0167024494525823
3.60000000000000	0.0134071834604985
3.70000000000000	0.00982675326274926
3.80000000000000	0.00619562829013385
3.90000000000000	0.00500583081702676
4	0.00355484925410641

==> data/toy_v_std_agg.txt <==
0	0
0.100000000000000	1.00478373916545
0.200000000000000	1.16881099591089
0.300000000000000	1.18513851280173
0.400000000000000	1.18825160573044
0.500000000000000	1.18313245011469
0.600000000000000	1.17667874499405
0.700000000000000	1.18933731606747
0.800000000000000	1.18123868424365
0.900000000000000	1.16958052738372
1	1.01774988835527
1.10000000000000	0.673782592657041
1.20000000000000	0.312535776170139
1.30000000000000	0.147227157952027
1.40000000000000	0.0938797203662078
1.50000000000000	0.0695046138000132
1.60000000000000	0.0511281059200927
1.70000000000000	0.0449828048693511
1.80000000000000	0.0410981632160194
1.90000000000000	0.0435722011173498
2	0.0435878800362198
2.10000000000000	-0.930053193825104
2.20000000000000	-0.931079957984504
2.30000000000000	-0.931355985641597
2.40000000000000	-0.931844420717299
2.50000000000000	-0.930961729360788
2.60000000000000	-0.931237528648982
2.70000000000000	-0.933758636988845
2.80000000000000	-0.934511532700654
2.90000000000000	-0.926200669888759
3	-0.705689071966143
3.10000000000000	-0.368618773663387
3.20000000000000	-0.0898728645518877
3.30000000000000	0.0318630051610097
3.40000000000000	0.0615192572318790
3.50000000000000	0.0678651521673345
3.60000000000000	0.0635908132674857
3.70000000000000	0.0556324596489807
3.80000000000000	0.0522961279621582
3.90000000000000	0.0500987380231637
4	0.0494067137853143
4	-0.0415252154844096
3.90000000000000	-0.0389182386692481
3.80000000000000	-0.0381231644852448
3.70000000000000	-0.0331985802553758
3.60000000000000	-0.0322951117387438
3.50000000000000	-0.0268338783873288
3.40000000000000	-0.0280551597813449
3.30000000000000	-0.0628363565437431
3.20000000000000	-0.196448966457559
3.10000000000000	-0.499280037122568
3	-0.823579131840745
2.90000000000000	-1.01191140468502
2.80000000000000	-1.00946168087751
2.70000000000000	-1.00997514114532
2.60000000000000	-1.01016161773772
2.50000000000000	-1.01085531536780
2.40000000000000	-1.01201851584956
2.30000000000000	-1.01226710255034
2.20000000000000	-1.01201201045491
2.10000000000000	-1.01521768101872
2	-0.0510139100638570
1.90000000000000	-0.0557269529511608
1.80000000000000	-0.0593207128087863
1.70000000000000	-0.0711001431313726
1.60000000000000	-0.0885042067812762
1.50000000000000	-0.117425937737790
1.40000000000000	-0.135613668001620
1.30000000000000	-0.124347304429302
1.20000000000000	-0.0409955506626684
1.10000000000000	0.155289470763150
1	0.458312975198005
0.900000000000000	0.728649350837759
0.800000000000000	0.790901197484547
0.700000000000000	0.787382917430386
0.600000000000000	0.789031171629434
0.500000000000000	0.786453545959852
0.400000000000000	0.778305519611079
0.300000000000000	0.779137419675802
0.200000000000000	0.799137365413568
0.100000000000000	0.926613843531262
0	0

==> data/toy_v_std_cautious.txt <==
0	0
0.100000000000000	0.847901898509768
0.200000000000000	0.980893510830120
0.300000000000000	0.994767330062471
0.400000000000000	0.997940275001918
0.500000000000000	0.993420535843726
0.600000000000000	0.987861823419056
0.700000000000000	0.998865940987523
0.800000000000000	0.991958315715285
0.900000000000000	0.988015988327756
1	0.998609586195978
1.10000000000000	0.977657789094045
1.20000000000000	0.799152754454352
1.30000000000000	0.514253086667671
1.40000000000000	0.272687051249823
1.50000000000000	0.156539138494324
1.60000000000000	0.101123405044081
1.70000000000000	0.0750738020143692
1.80000000000000	0.0609458550916089
1.90000000000000	0.0553164913396349
2	0.0500624143989948
2.10000000000000	-0.772880535028412
2.20000000000000	-0.771105586683593
2.30000000000000	-0.771322427612474
2.40000000000000	-0.771807812654677
2.50000000000000	-0.770926705140117
2.60000000000000	-0.771203531610207
2.70000000000000	-0.773724223959191
2.80000000000000	-0.774474873715910
2.90000000000000	-0.770020767446350
3	-0.771143302995180
3.10000000000000	-0.726892769443949
3.20000000000000	-0.516826299564230
3.30000000000000	-0.258815355214345
3.40000000000000	-0.0801837846149370
3.50000000000000	0.00140606053503372
3.60000000000000	0.0294229030042466
3.70000000000000	0.0366961410582943
3.80000000000000	0.0403905997982529
3.90000000000000	0.0423790047849743
4	0.0443570879071673
4	-0.0449087579255774
3.90000000000000	-0.0442589362295565
3.80000000000000	-0.0469725159676934
3.70000000000000	-0.0491913996824264
3.60000000000000	-0.0621016052444602
3.50000000000000	-0.0906481733752587
3.40000000000000	-0.177980123006976
3.30000000000000	-0.381826647825223
3.20000000000000	-0.647823349019869
3.10000000000000	-0.837135868396399
3	-0.852164628457926
2.90000000000000	-0.852040504556218
2.80000000000000	-0.849424954897670
2.70000000000000	-0.849938872480921
2.60000000000000	-0.850125221486611
2.50000000000000	-0.850818985935798
2.40000000000000	-0.851984322130339
2.30000000000000	-0.852232412096488
2.20000000000000	-0.852037705142700
2.10000000000000	-0.858730212133881
2	-0.0507194611230762
1.90000000000000	-0.0567975579467988
1.80000000000000	-0.0618159525247227
1.70000000000000	-0.0708782316498206
1.60000000000000	-0.0804910230512603
1.50000000000000	-0.0809919838923135
1.40000000000000	-0.0315874616996823
1.30000000000000	0.0951720611658019
1.20000000000000	0.321868945772265
1.10000000000000	0.559972044442502
1	0.652438204412107
0.900000000000000	0.652288161801490
0.800000000000000	0.653010913563706
0.700000000000000	0.649827638390914
0.600000000000000	0.651370238748749
0.500000000000000	0.649231895719235
0.400000000000000	0.642022088826268
0.300000000000000	0.642968788061587
0.200000000000000	0.658889053865261
0.100000000000000	0.769732002875581
0	0

==> data/toy_v_std_proposed.txt <==
0	0
0.100000000000000	0.979547871224718
0.200000000000000	0.994329954283335
0.300000000000000	1.00126475123687
0.400000000000000	1.00339663784725
0.500000000000000	0.999492141001183
0.600000000000000	0.993406456179414
0.700000000000000	1.00424601159469
0.800000000000000	0.996535653722478
0.900000000000000	0.993785448597167
1	1.00225251288070
1.10000000000000	0.953718035986328
1.20000000000000	0.737765920738002
1.30000000000000	0.446385901685739
1.40000000000000	0.235408729097049
1.50000000000000	0.142330580328630
1.60000000000000	0.0945669024355357
1.70000000000000	0.0714934269067433
1.80000000000000	0.0588420989647107
1.90000000000000	0.0542130452325783
2	0.0495217369504832
2.10000000000000	-0.904312178872674
2.20000000000000	-0.919011803695971
2.30000000000000	-0.919419086812041
2.40000000000000	-0.919869479254150
2.50000000000000	-0.919023340914692
2.60000000000000	-0.919303809292269
2.70000000000000	-0.921840768953372
2.80000000000000	-0.922557062144212
2.90000000000000	-0.917918038951911
3	-0.724420342157421
3.10000000000000	-0.401638360751141
3.20000000000000	-0.116829696141863
3.30000000000000	0.0177076105600194
3.40000000000000	0.0543001547381884
3.50000000000000	0.0633567527655312
3.60000000000000	0.0609126382961942
3.70000000000000	0.0540433129245166
3.80000000000000	0.0512048773117198
3.90000000000000	0.0493691381469426
4	0.0489062665986441
4	-0.0417965680904313
3.90000000000000	-0.0393574765128891
3.80000000000000	-0.0388136207314521
3.70000000000000	-0.0343898063990180
3.60000000000000	-0.0340982713751972
3.50000000000000	-0.0299518538603665
3.40000000000000	-0.0348699453794386
3.30000000000000	-0.0776083120693511
3.20000000000000	-0.228006544935372
3.10000000000000	-0.534686663526944
3	-0.839930135213234
2.90000000000000	-1.00012277016927
2.80000000000000	-0.997504003816154
2.70000000000000	-0.998006685396818
2.60000000000000	-0.998205210171377
2.50000000000000	-0.998883013854450
2.40000000000000	-1.00008580571981
2.30000000000000	-1.00029947881837
2.20000000000000	-0.999927435316735
2.10000000000000	-0.990548819343651
2	-0.0500613868541294
1.90000000000000	-0.0556268915386693
1.80000000000000	-0.0599289796924683
1.70000000000000	-0.0686279661641242
1.60000000000000	-0.0789713175321363
1.50000000000000	-0.0832191061584701
1.40000000000000	-0.0406750390035126
1.30000000000000	0.0739108961834886
1.20000000000000	0.284738038155374
1.10000000000000	0.525856471462591
1	0.652594721679902
0.900000000000000	0.654556556047236
0.800000000000000	0.655881816567959
0.700000000000000	0.653207668150461
0.600000000000000	0.654127260976720
0.500000000000000	0.651864520155104
0.400000000000000	0.645293514269393
0.300000000000000	0.647320329348373
0.200000000000000	0.632101337131993
0.100000000000000	0.901377975590531
0	0
